Order acceptance and scheduling in capacitated job shops

We consider a capacitated job shop problem with order acceptance. This research is motivated by the management of a research and development project pipeline for a company in the agricultural industry whose success depends on regularly releasing new and innovative products. The setting requires the consideration of multiple problem characteristics not commonly considered in scheduling research. Each job has a given release and due date and requires the execution of an individual sequence of operations on different machines (job shop). There is a set of machines of fixed capacity, each of which can process multiple operations simultaneously. Given that typically only a small percentage of jobs yield a commercially viable product, the number of potential jobs to schedule is in the order of several thousands. Due to limited capacity, not all jobs can be started. Instead, the objective is to maximize the throughput. Namely, to start as many jobs as possible. We present a Mixed Integer Programming (MIP) formulation of this problem and study how resource capacity and the option to delay jobs can impact research and development throughput. We show that the MIP formulation can prove optimality even for very large instances with less restrictive capacity constraints, while instances with a tight capacity are more challenging to solve.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

